On Thermodynamics and Phase Space of Near Horizon Extremal Geometries

Near Horizon Extremal Geometries (NHEG), are geometries which may appear in the near horizon region of the extremal black holes. These geometries have $SL(2,\mathbb{R})\!\times\!U(1)^n$ isometry, and constitute a family of solutions to the theory under consideration. In the first part of this report, their thermodynamic properties are reviewed, and their three universal laws are derived. In addition, at the end of the first part, the role of these laws in black hole thermodynamics is presented. In the second part of this thesis, we review building their classical phase space in the Einstein-Hilbert theory. The elements in the NHEG phase space manifold are built by appropriately chosen coordinate transformations of the original metric. These coordinate transformations are generated by some vector fields, dubbed "symplectic symmetry generators." To fully specify the phase space, we also need to identify the symplectic structure. In order to fix the symplectic structure, we use the formulation of Covariant Phase Space method. The symplectic structure has two parts, the Lee-Wald term and a boundary contribution. The latter is fixed requiring on-shell vanishing of the symplectic current, which guarantees the conservation and integrability of the symplectic structure, and leads to the new concept of "symplectic symmetry." Given the symplectic structure, we construct the corresponding conserved charges, the "symplectic symmetry generators." We also specify the explicit expression of the charges as a functional over the phase space. These symmetry generators constitute the "NHEG algebra," which is an infinite dimensional algebra (may be viewed as a generalized Virasoro), and admits a central extension which is equal to the black hole entropy.

==> Thesis arXiv v2/vectorian41.pgf <==
\r 0 0 111 113
\i
\m 109.5757 110.0066
\c 107.5994 110.3378 94.3775 111.5618 88.9032 105.7442
\c 86.2525 107.3474 82.368 108.2338 77.204 107.4194
\c 76.9306 107.3746 76.6752 107.309 76.4095 107.2562
\c 74.0282 110.1474 69.1962 112.6466 63.5696 110.2754
\c 56.2571 107.1906 57.0563 99.2498 60.9407 97.3666
\c 61.1939 97.2434 61.4368 97.1842 61.6837 97.1074
\c 59.8767 95.1714 57.9298 93.013 55.7149 90.6546
\c 53.2946 91.0658 50.9103 91.8018 48.6024 92.7922
\c 49.5274 94.069 50.2672 95.6338 50.6994 97.5922
\c 52.2219 104.5234 46.3547 112.9042 37.8269 113.1314
\c 34.04 113.2338 30.4837 111.9186 27.7211 109.6194
\c 21.9798 114.3122 16.6579 113.269 14.2704 110.3874
\c 11.3322 106.8418 12.6141 100.5634 12.6141 100.5634
\c 12.6141 100.5634 6.4758 102.1074 3.1134 98.9554
\c 0.6002 96.5954 -0.596 90.9234 4.5728 85.0834
\c 1.5008 82.0738 -0.2483 77.8322 0.0282 73.3266
\c 0.5485 64.8098 9.1206 59.237 15.9978 60.9938
\c 18.5274 61.6434 20.4306 62.7602 21.7962 64.1714
\c 22.7821 61.8482 23.5024 59.4466 23.8853 57.0082
\c 21.6211 54.7122 19.5269 52.6818 17.643 50.8178
\c 17.5698 51.381 17.4243 51.9682 17.1173 52.5666
\c 15.1517 56.4098 7.1954 57.0418 4.2666 49.669
\c 1.9883 43.9458 4.6603 39.1282 7.6314 36.8338
\c 7.3899 35.981 7.2008 35.0978 7.0859 34.1698
\c 6.4485 28.9778 7.4666 25.125 9.1618 22.5314
\c 3.5352 16.8594 5.211 3.6914 5.6077 1.7282
\c 6.068 -0.5438 8.5206 -0.9934 8.0829 2.957
\c 7.6477 6.8482 5.9406 11.349 7.4915 17.357
\c 8.0141 19.3874 8.8078 20.7938 9.6954 21.781
\c 10.7494 20.429 11.9923 19.4946 13.2462 18.9842
\c 15.7899 17.9506 18.272 19.0802 18.6509 21.4562
\c 19.0261 23.8306 16.5149 25.957 12.3702 24.5938
\c 11.7792 24.389 11.2338 24.125 10.7328 23.8162
\c 9.3642 26.5282 8.7806 30.5778 9.947 35.5778
\c 10.0181 35.557 10.0923 35.5266 10.161 35.509
\c 16.1923 33.9778 27.7126 37.7634 25.6539 54.2338
\c 25.5392 55.1522 25.3806 56.0434 25.2048 56.9218
\c 28.3509 60.293 30.9048 64.0754 31.5509 69.6818
\c 33.0571 82.7538 24.7742 89.4946 15.4752 89.4818
\c 11.8634 89.4754 8.6549 88.3106 6.1008 86.4002
\c 3.4338 90.1474 3.3438 94.3042 5.0022 96.1362
\c 6.9002 98.2338 9.4024 99.0002 14.7189 98.7714
\c 14.3758 104.085 15.0696 106.6194 17.1259 108.5634
\c 18.8094 110.1538 22.5579 110.2114 26.1525 108.0946
\c 23.6118 105.2754 22.0704 101.469 22.2126 97.1378
\c 22.5165 87.8434 29.5392 79.797 42.5494 81.7506
\c 48.6024 82.6594 52.44 85.7218 55.904 89.3554
\c 57.0594 89.1218 58.2338 88.9218 59.4579 88.7954
\c 75.9642 87.0818 79.5072 98.6786 77.8501 104.6786
\c 77.8261 104.7666 77.7847 104.8562 77.7547 104.9442
\c 81.8751 105.725 85.2696 105.2386 87.6767 104.1298
\c 87.3837 103.6194 87.1392 103.0658 86.9539 102.469
\c 85.7352 98.2786 87.9439 95.8418 90.3048 96.2978
\c 92.665 96.7538 93.7103 99.277 92.5907 101.781
\c 92.0376 103.0178 91.0603 104.229 89.672 105.2338
\c 90.6306 106.1586 92.0048 106.997 94.0175 107.5906
\c 99.9688 109.3458 104.5251 107.7938 108.4322 107.4946
\c 112.3931 107.1874 111.8626 109.629 109.5757 110.0066
\o 
\m 15.7845 23.8738
\c 17.7392 23.541 18.3141 20.2594 15.8008 20.0434
\c 14.1688 19.9074 12.4306 20.9762 11.1626 23.0194
\c 13.1259 24.2194 15.1462 23.981 15.7845 23.8738
\o 
\m 17.2462 62.4098
\c 13.2954 61.0098 9.068 62.2594 6.1229 65.1154
\c 7.4112 64.5618 8.7509 64.6418 9.6757 65.2754
\c 12.1322 66.9618 11.6861 70.0322 10.0869 69.9762
\c 8.4875 69.9218 9.3392 68.4626 6.9603 67.8114
\c 4.3837 67.3538 3.1493 69.8162 2.5986 71.6098
\c 2.3501 72.8498 2.2539 74.1634 2.3909 75.5426
\c 2.7032 78.7154 4.1235 81.4082 6.2126 83.4258
\c 6.6259 83.0514 7.0534 82.677 7.5211 82.3074
\c 12.9205 78.0194 18.2064 71.9698 21.3368 65.1954
\c 20.433 64.0658 19.1219 63.0738 17.2462 62.4098
\o 
\m 10.3525 53.6818
\c 15.7539 54.8786 15.836 50.8834 15.836 50.8834
\c 15.836 50.8834 13.9883 51.9858 12.7618 50.5314
\c 11.7757 49.3682 12.1157 47.3042 13.4869 46.509
\c 11.4338 44.229 9.8094 42.0434 8.6909 39.677
\c 3.7298 42.8434 4.2907 51.9282 10.3525 53.6818
\o 
\m 10.8946 38.7602
\c 11.1102 39.357 11.3298 39.957 11.5923 40.5714
\c 12.5072 42.7074 13.6539 44.5442 14.9166 46.2178
\c 16.1454 46.3666 17.3642 47.6562 17.643 49.4242
\c 19.7422 51.6482 21.9774 53.6386 24.0438 55.7122
\c 24.0875 55.3218 24.14 54.9346 24.1618 54.5426
\c 24.7859 43.7042 17.9742 37.1778 10.8946 38.7602
\o 
\m 22.6859 85.9186
\c 31.8547 81.9058 33.1008 67.1474 24.9314 58.1346
\c 24.3454 60.6242 23.5539 62.957 22.5931 65.1154
\c 24.304 67.4162 24.8462 70.3122 24.4931 73.253
\c 23.9563 77.7298 19.1758 79.397 17.4517 78.4946
\c 15.7322 77.6002 16.4712 76.0258 17.843 75.9954
\c 19.9758 76.0706 20.9915 75.3442 22.1821 74.0114
\c 22.9728 73.1218 23.7837 69.4178 22.0446 66.2754
\c 17.5994 75.5122 10.5853 81.5698 7.6171 84.6098
\c 11.5899 87.493 17.243 88.301 22.6859 85.9186
\o 
\m 59.6851 104.1074
\c 61.276 110.069 69.9931 110.925 73.44 106.3842
\c 70.8907 105.3842 68.6352 103.8258 66.3517 101.7746
\c 65.3603 102.5378 63.8135 102.581 62.8829 101.7634
\c 61.4563 100.5058 62.5978 98.6786 62.5978 98.6786
\c 62.5978 98.6786 58.6008 98.6786 59.6851 104.1074
\o 
\m 35.6939 110.6946
\c 37.0704 110.8786 38.3845 110.8274 39.633 110.6194
\c 41.4446 110.1282 43.9454 108.981 43.576 106.3906
\c 43.0062 103.9922 41.5197 104.7906 41.5197 103.1906
\c 41.5197 101.5938 44.6048 101.2482 46.204 103.7634
\c 46.8079 104.7122 46.8392 106.0498 46.2447 107.3202
\c 49.1994 104.469 50.5899 100.293 49.3283 96.2978
\c 48.9227 95.0242 48.3587 94.0162 47.704 93.1938
\c 41.147 96.2194 35.2579 101.2066 31.0094 106.3346
\c 30.4914 106.957 29.9742 107.5138 29.4594 108.037
\c 31.1869 109.4194 33.2899 110.3746 35.6939 110.6946
\o 
\m 54.4283 89.2914
\c 45.7875 80.2338 30.4368 80.837 26.0211 90.053
\c 23.0994 96.1474 24.2909 102.6562 28.0658 106.733
\c 28.2078 106.613 28.3563 106.5186 28.4963 106.3906
\c 31.4797 103.6498 37.6235 96.7042 46.9243 92.3442
\c 43.6931 89.3218 38.9517 90.0946 37.9002 90.9682
\c 36.5282 92.1074 35.7672 93.1042 35.7672 95.2338
\c 35.6939 96.6034 34.0946 97.2882 33.2571 95.5378
\c 32.4189 93.7842 34.2477 89.0642 38.7406 88.6818
\c 42.1931 88.3874 45.5328 89.333 47.8821 91.8978
\c 50.0064 90.9682 52.2986 90.1906 54.7376 89.621
\c 54.6338 89.509 54.5352 89.4034 54.4283 89.2914
\o 
\m 74.5954 103.9922
\c 76.4211 96.9074 70.0261 89.8818 59.1127 90.2818
\c 58.3845 90.309 57.6563 90.3714 56.9338 90.4626
\c 58.8471 92.5618 60.7141 94.781 62.8338 96.8594
\c 65.3407 96.6418 67.3207 98.3586 67.2821 99.9362
\c 67.2767 100.1378 67.2274 100.3154 67.1813 100.4962
\c 68.3392 101.301 69.58 102.0498 70.9595 102.6978
\c 72.2023 103.2786 73.3931 103.7282 74.5539 104.1058
\c 74.565 104.0642 74.5845 104.0322 74.5954 103.9922
\o 
\m 91.6189 99.1938
\c 91.4875 96.6722 88.1915 97.1378 87.7914 99.0786
\c 87.6603 99.7106 87.3563 101.725 88.4869 103.7282
\c 90.5728 102.5298 91.704 100.8306 91.6189 99.1938
\o
\s
\endinput


==> Thesis arXiv v2/vectorian85.pgf <==
\r 0 0 453 22
\i
\m 452.2573 19.6814
\c 451.9573 19.7987 444.6934 22.6982 428.7677 22.0446
\c 416.8779 21.5585 407.5575 18.9272 397.6974 16.1449
\l 387.2205 13.2957
\c 373.13 9.776 365.5661 11.2342 353.9378 15.8097
\c 348.6616 17.9048 344.3559 19.1953 340.6317 19.7149
\c 339.4585 20.2512 332.7493 22.9496 321.654 20.9216
\c 311.0229 18.9607 303.2796 10.128 294.2559 9.1559
\c 285.2338 8.1838 277.4603 13.5974 266.0566 18.4914
\c 250.1828 25.3296 239.0037 21.9943 231.2789 18.6422
\c 229.4905 18.0221 227.8966 17.0835 226.5793 15.8265
\c 225.2552 17.0835 223.6529 18.0221 221.8512 18.659
\c 214.1246 21.9943 202.9539 25.3128 187.0986 18.4914
\c 175.6932 13.5974 167.9231 8.1838 158.8976 9.1559
\c 149.8722 10.128 142.1373 18.9774 131.5012 20.9216
\c 120.865 22.8491 113.9346 19.9495 113.9346 19.9495
\c 113.9346 19.9495 113.9196 19.9328 113.8944 19.8825
\c 109.8636 19.497 105.1539 18.1562 99.2207 15.8097
\c 87.5941 11.2342 80.0301 9.776 65.9397 13.2957
\l 55.4611 16.1449
\c 45.5994 18.9272 36.284 21.5585 24.3942 22.0446
\c 8.4685 22.6982 1.2029 19.7987 0.8995 19.6814
\c 0.1604 19.3797 -0.1933 18.5417 0.1067 17.7875
\c 0.4084 17.05 1.2532 16.698 1.9973 16.9997
\c 2.066 17.0165 9.0769 19.7652 24.2752 19.145
\c 35.823 18.6757 44.9792 16.0947 54.6734 13.346
\l 65.2358 10.4799
\c 80.0989 6.7759 88.0617 8.3011 100.285 13.1281
\c 112.4949 17.9383 118.9862 18.307 125.097 14.5359
\l 126.6943 13.5303
\c 134.1309 8.8542 146.5771 1.0439 161.8709 0.1388
\c 178.8525 -0.8836 187.5327 3.7758 198.8375 10.9995
\c 208.4563 17.1338 218.8427 18.5081 224.1641 14.6365
\c 223.4752 13.3627 220.8975 9.005 222.2165 6.1055
\c 222.6205 5.2172 223.5205 4.0775 225.5032 3.692
\c 228.2117 3.1724 230.4073 4.3792 231.2336 6.8094
\c 232.0415 9.2062 231.3593 12.4912 229.1922 14.3516
\c 234.4415 18.4746 244.5363 17.2511 254.3227 10.9995
\c 265.6275 3.7758 274.3077 -0.8836 291.2893 0.1388
\c 306.5797 1.0439 319.0293 8.8542 326.4642 13.5303
\l 328.0615 14.5359
\c 334.1723 18.307 340.6636 17.9383 352.8735 13.1281
\c 365.0968 8.3011 373.058 6.7759 387.9194 10.4799
\l 398.4834 13.346
\c 408.1759 16.0947 417.3355 18.6757 428.885 19.145
\c 444.0799 19.7652 451.0925 17.0165 451.1645 16.9997
\c 451.9037 16.698 452.7518 17.05 453.0501 17.7875
\c 453.3501 18.5417 452.9981 19.3797 452.2573 19.6814
\o 
\m 148.3922 5.787
\c 139.9886 8.6195 133.0331 12.9772 128.2379 15.9773
\l 126.6239 16.9997
\c 124.1886 18.5081 121.7282 19.43 119.0113 19.8155
\c 125.3401 21.7932 134.5197 18.7428 141.0076 14.4689
\c 144.0463 12.4744 149.371 9.2397 155.2807 7.4798
\c 155.2372 5.0328 150.8309 5.4016 148.3922 5.787
\o 
\m 197.2755 13.4298
\c 186.45 6.5245 178.1486 2.0662 162.0452 3.0216
\c 160.9089 3.0886 159.7943 3.2227 158.6898 3.3568
\c 162 3.9602 163.6224 4.6976 164.5375 5.653
\c 165.89 5.9044 169.2153 7.2452 170.4991 7.8653
\c 180.9744 12.8599 195.6397 20.754 204.0198 20.5864
\c 208.9809 20.5026 211.4463 19.8993 212.6397 19.4132
\c 207.8529 18.7931 202.5516 16.7986 197.2755 13.4298
\o 
\m 228.4849 7.748
\c 228.1296 6.6921 227.3335 6.3066 226.0463 6.5413
\c 225.2267 6.7089 224.982 7.0273 224.858 7.3122
\c 224.7373 7.5636 224.6853 7.8988 224.6853 8.2676
\c 224.6853 9.4576 225.2384 11.0833 225.8669 12.3906
\c 225.8669 12.3906 228.4748 10.966 228.6642 8.9045
\c 228.7011 8.5022 228.6022 8.1 228.4849 7.748
\o 
\m 291.1166 3.0216
\c 275.01 2.0662 266.7102 6.5245 255.883 13.4298
\c 250.6086 16.8153 245.3056 18.7931 240.5155 19.4132
\c 241.7071 19.8993 244.1726 20.5026 249.132 20.5864
\c 257.5121 20.754 272.1791 12.8599 282.6543 7.8653
\c 283.9399 7.2452 285.2656 6.8429 286.6182 6.5748
\c 287.5316 5.6362 290.0121 3.5747 294.4553 3.3568
\c 293.3558 3.2227 292.2446 3.0886 291.1166 3.0216
\o 
\m 326.5346 16.9997
\l 324.9239 15.9773
\c 320.1288 12.9772 313.18 8.6195 304.7797 5.787
\c 302.3478 5.4016 297.9146 5.0161 297.8761 7.4798
\c 303.7808 9.2397 309.1072 12.4744 312.1459 14.4689
\c 317.3952 17.9215 324.8569 19.5305 331.1906 19.145
\c 329.5934 18.6422 328.0581 17.9383 326.5346 16.9997
\o
\s
\endinput


==> vectorian41.pgf <==
\r 0 0 111 113
\i
\m 109.5757 110.0066
\c 107.5994 110.3378 94.3775 111.5618 88.9032 105.7442
\c 86.2525 107.3474 82.368 108.2338 77.204 107.4194
\c 76.9306 107.3746 76.6752 107.309 76.4095 107.2562
\c 74.0282 110.1474 69.1962 112.6466 63.5696 110.2754
\c 56.2571 107.1906 57.0563 99.2498 60.9407 97.3666
\c 61.1939 97.2434 61.4368 97.1842 61.6837 97.1074
\c 59.8767 95.1714 57.9298 93.013 55.7149 90.6546
\c 53.2946 91.0658 50.9103 91.8018 48.6024 92.7922
\c 49.5274 94.069 50.2672 95.6338 50.6994 97.5922
\c 52.2219 104.5234 46.3547 112.9042 37.8269 113.1314
\c 34.04 113.2338 30.4837 111.9186 27.7211 109.6194
\c 21.9798 114.3122 16.6579 113.269 14.2704 110.3874
\c 11.3322 106.8418 12.6141 100.5634 12.6141 100.5634
\c 12.6141 100.5634 6.4758 102.1074 3.1134 98.9554
\c 0.6002 96.5954 -0.596 90.9234 4.5728 85.0834
\c 1.5008 82.0738 -0.2483 77.8322 0.0282 73.3266
\c 0.5485 64.8098 9.1206 59.237 15.9978 60.9938
\c 18.5274 61.6434 20.4306 62.7602 21.7962 64.1714
\c 22.7821 61.8482 23.5024 59.4466 23.8853 57.0082
\c 21.6211 54.7122 19.5269 52.6818 17.643 50.8178
\c 17.5698 51.381 17.4243 51.9682 17.1173 52.5666
\c 15.1517 56.4098 7.1954 57.0418 4.2666 49.669
\c 1.9883 43.9458 4.6603 39.1282 7.6314 36.8338
\c 7.3899 35.981 7.2008 35.0978 7.0859 34.1698
\c 6.4485 28.9778 7.4666 25.125 9.1618 22.5314
\c 3.5352 16.8594 5.211 3.6914 5.6077 1.7282
\c 6.068 -0.5438 8.5206 -0.9934 8.0829 2.957
\c 7.6477 6.8482 5.9406 11.349 7.4915 17.357
\c 8.0141 19.3874 8.8078 20.7938 9.6954 21.781
\c 10.7494 20.429 11.9923 19.4946 13.2462 18.9842
\c 15.7899 17.9506 18.272 19.0802 18.6509 21.4562
\c 19.0261 23.8306 16.5149 25.957 12.3702 24.5938
\c 11.7792 24.389 11.2338 24.125 10.7328 23.8162
\c 9.3642 26.5282 8.7806 30.5778 9.947 35.5778
\c 10.0181 35.557 10.0923 35.5266 10.161 35.509
\c 16.1923 33.9778 27.7126 37.7634 25.6539 54.2338
\c 25.5392 55.1522 25.3806 56.0434 25.2048 56.9218
\c 28.3509 60.293 30.9048 64.0754 31.5509 69.6818
\c 33.0571 82.7538 24.7742 89.4946 15.4752 89.4818
\c 11.8634 89.4754 8.6549 88.3106 6.1008 86.4002
\c 3.4338 90.1474 3.3438 94.3042 5.0022 96.1362
\c 6.9002 98.2338 9.4024 99.0002 14.7189 98.7714
\c 14.3758 104.085 15.0696 106.6194 17.1259 108.5634
\c 18.8094 110.1538 22.5579 110.2114 26.1525 108.0946
\c 23.6118 105.2754 22.0704 101.469 22.2126 97.1378
\c 22.5165 87.8434 29.5392 79.797 42.5494 81.7506
\c 48.6024 82.6594 52.44 85.7218 55.904 89.3554
\c 57.0594 89.1218 58.2338 88.9218 59.4579 88.7954
\c 75.9642 87.0818 79.5072 98.6786 77.8501 104.6786
\c 77.8261 104.7666 77.7847 104.8562 77.7547 104.9442
\c 81.8751 105.725 85.2696 105.2386 87.6767 104.1298
\c 87.3837 103.6194 87.1392 103.0658 86.9539 102.469
\c 85.7352 98.2786 87.9439 95.8418 90.3048 96.2978
\c 92.665 96.7538 93.7103 99.277 92.5907 101.781
\c 92.0376 103.0178 91.0603 104.229 89.672 105.2338
\c 90.6306 106.1586 92.0048 106.997 94.0175 107.5906
\c 99.9688 109.3458 104.5251 107.7938 108.4322 107.4946
\c 112.3931 107.1874 111.8626 109.629 109.5757 110.0066
\o 
\m 15.7845 23.8738
\c 17.7392 23.541 18.3141 20.2594 15.8008 20.0434
\c 14.1688 19.9074 12.4306 20.9762 11.1626 23.0194
\c 13.1259 24.2194 15.1462 23.981 15.7845 23.8738
\o 
\m 17.2462 62.4098
\c 13.2954 61.0098 9.068 62.2594 6.1229 65.1154
\c 7.4112 64.5618 8.7509 64.6418 9.6757 65.2754
\c 12.1322 66.9618 11.6861 70.0322 10.0869 69.9762
\c 8.4875 69.9218 9.3392 68.4626 6.9603 67.8114
\c 4.3837 67.3538 3.1493 69.8162 2.5986 71.6098
\c 2.3501 72.8498 2.2539 74.1634 2.3909 75.5426
\c 2.7032 78.7154 4.1235 81.4082 6.2126 83.4258
\c 6.6259 83.0514 7.0534 82.677 7.5211 82.3074
\c 12.9205 78.0194 18.2064 71.9698 21.3368 65.1954
\c 20.433 64.0658 19.1219 63.0738 17.2462 62.4098
\o 
\m 10.3525 53.6818
\c 15.7539 54.8786 15.836 50.8834 15.836 50.8834
\c 15.836 50.8834 13.9883 51.9858 12.7618 50.5314
\c 11.7757 49.3682 12.1157 47.3042 13.4869 46.509
\c 11.4338 44.229 9.8094 42.0434 8.6909 39.677
\c 3.7298 42.8434 4.2907 51.9282 10.3525 53.6818
\o 
\m 10.8946 38.7602
\c 11.1102 39.357 11.3298 39.957 11.5923 40.5714
\c 12.5072 42.7074 13.6539 44.5442 14.9166 46.2178
\c 16.1454 46.3666 17.3642 47.6562 17.643 49.4242
\c 19.7422 51.6482 21.9774 53.6386 24.0438 55.7122
\c 24.0875 55.3218 24.14 54.9346 24.1618 54.5426
\c 24.7859 43.7042 17.9742 37.1778 10.8946 38.7602
\o 
\m 22.6859 85.9186
\c 31.8547 81.9058 33.1008 67.1474 24.9314 58.1346
\c 24.3454 60.6242 23.5539 62.957 22.5931 65.1154
\c 24.304 67.4162 24.8462 70.3122 24.4931 73.253
\c 23.9563 77.7298 19.1758 79.397 17.4517 78.4946
\c 15.7322 77.6002 16.4712 76.0258 17.843 75.9954
\c 19.9758 76.0706 20.9915 75.3442 22.1821 74.0114
\c 22.9728 73.1218 23.7837 69.4178 22.0446 66.2754
\c 17.5994 75.5122 10.5853 81.5698 7.6171 84.6098
\c 11.5899 87.493 17.243 88.301 22.6859 85.9186
\o 
\m 59.6851 104.1074
\c 61.276 110.069 69.9931 110.925 73.44 106.3842
\c 70.8907 105.3842 68.6352 103.8258 66.3517 101.7746
\c 65.3603 102.5378 63.8135 102.581 62.8829 101.7634
\c 61.4563 100.5058 62.5978 98.6786 62.5978 98.6786
\c 62.5978 98.6786 58.6008 98.6786 59.6851 104.1074
\o 
\m 35.6939 110.6946
\c 37.0704 110.8786 38.3845 110.8274 39.633 110.6194
\c 41.4446 110.1282 43.9454 108.981 43.576 106.3906
\c 43.0062 103.9922 41.5197 104.7906 41.5197 103.1906
\c 41.5197 101.5938 44.6048 101.2482 46.204 103.7634
\c 46.8079 104.7122 46.8392 106.0498 46.2447 107.3202
\c 49.1994 104.469 50.5899 100.293 49.3283 96.2978
\c 48.9227 95.0242 48.3587 94.0162 47.704 93.1938
\c 41.147 96.2194 35.2579 101.2066 31.0094 106.3346
\c 30.4914 106.957 29.9742 107.5138 29.4594 108.037
\c 31.1869 109.4194 33.2899 110.3746 35.6939 110.6946
\o 
\m 54.4283 89.2914
\c 45.7875 80.2338 30.4368 80.837 26.0211 90.053
\c 23.0994 96.1474 24.2909 102.6562 28.0658 106.733
\c 28.2078 106.613 28.3563 106.5186 28.4963 106.3906
\c 31.4797 103.6498 37.6235 96.7042 46.9243 92.3442
\c 43.6931 89.3218 38.9517 90.0946 37.9002 90.9682
\c 36.5282 92.1074 35.7672 93.1042 35.7672 95.2338
\c 35.6939 96.6034 34.0946 97.2882 33.2571 95.5378
\c 32.4189 93.7842 34.2477 89.0642 38.7406 88.6818
\c 42.1931 88.3874 45.5328 89.333 47.8821 91.8978
\c 50.0064 90.9682 52.2986 90.1906 54.7376 89.621
\c 54.6338 89.509 54.5352 89.4034 54.4283 89.2914
\o 
\m 74.5954 103.9922
\c 76.4211 96.9074 70.0261 89.8818 59.1127 90.2818
\c 58.3845 90.309 57.6563 90.3714 56.9338 90.4626
\c 58.8471 92.5618 60.7141 94.781 62.8338 96.8594
\c 65.3407 96.6418 67.3207 98.3586 67.2821 99.9362
\c 67.2767 100.1378 67.2274 100.3154 67.1813 100.4962
\c 68.3392 101.301 69.58 102.0498 70.9595 102.6978
\c 72.2023 103.2786 73.3931 103.7282 74.5539 104.1058
\c 74.565 104.0642 74.5845 104.0322 74.5954 103.9922
\o 
\m 91.6189 99.1938
\c 91.4875 96.6722 88.1915 97.1378 87.7914 99.0786
\c 87.6603 99.7106 87.3563 101.725 88.4869 103.7282
\c 90.5728 102.5298 91.704 100.8306 91.6189 99.1938
\o
\s
\endinput


==> vectorian85.pgf <==
\r 0 0 453 22
\i
\m 452.2573 19.6814
\c 451.9573 19.7987 444.6934 22.6982 428.7677 22.0446
\c 416.8779 21.5585 407.5575 18.9272 397.6974 16.1449
\l 387.2205 13.2957
\c 373.13 9.776 365.5661 11.2342 353.9378 15.8097
\c 348.6616 17.9048 344.3559 19.1953 340.6317 19.7149
\c 339.4585 20.2512 332.7493 22.9496 321.654 20.9216
\c 311.0229 18.9607 303.2796 10.128 294.2559 9.1559
\c 285.2338 8.1838 277.4603 13.5974 266.0566 18.4914
\c 250.1828 25.3296 239.0037 21.9943 231.2789 18.6422
\c 229.4905 18.0221 227.8966 17.0835 226.5793 15.8265
\c 225.2552 17.0835 223.6529 18.0221 221.8512 18.659
\c 214.1246 21.9943 202.9539 25.3128 187.0986 18.4914
\c 175.6932 13.5974 167.9231 8.1838 158.8976 9.1559
\c 149.8722 10.128 142.1373 18.9774 131.5012 20.9216
\c 120.865 22.8491 113.9346 19.9495 113.9346 19.9495
\c 113.9346 19.9495 113.9196 19.9328 113.8944 19.8825
\c 109.8636 19.497 105.1539 18.1562 99.2207 15.8097
\c 87.5941 11.2342 80.0301 9.776 65.9397 13.2957
\l 55.4611 16.1449
\c 45.5994 18.9272 36.284 21.5585 24.3942 22.0446
\c 8.4685 22.6982 1.2029 19.7987 0.8995 19.6814
\c 0.1604 19.3797 -0.1933 18.5417 0.1067 17.7875
\c 0.4084 17.05 1.2532 16.698 1.9973 16.9997
\c 2.066 17.0165 9.0769 19.7652 24.2752 19.145
\c 35.823 18.6757 44.9792 16.0947 54.6734 13.346
\l 65.2358 10.4799
\c 80.0989 6.7759 88.0617 8.3011 100.285 13.1281
\c 112.4949 17.9383 118.9862 18.307 125.097 14.5359
\l 126.6943 13.5303
\c 134.1309 8.8542 146.5771 1.0439 161.8709 0.1388
\c 178.8525 -0.8836 187.5327 3.7758 198.8375 10.9995
\c 208.4563 17.1338 218.8427 18.5081 224.1641 14.6365
\c 223.4752 13.3627 220.8975 9.005 222.2165 6.1055
\c 222.6205 5.2172 223.5205 4.0775 225.5032 3.692
\c 228.2117 3.1724 230.4073 4.3792 231.2336 6.8094
\c 232.0415 9.2062 231.3593 12.4912 229.1922 14.3516
\c 234.4415 18.4746 244.5363 17.2511 254.3227 10.9995
\c 265.6275 3.7758 274.3077 -0.8836 291.2893 0.1388
\c 306.5797 1.0439 319.0293 8.8542 326.4642 13.5303
\l 328.0615 14.5359
\c 334.1723 18.307 340.6636 17.9383 352.8735 13.1281
\c 365.0968 8.3011 373.058 6.7759 387.9194 10.4799
\l 398.4834 13.346
\c 408.1759 16.0947 417.3355 18.6757 428.885 19.145
\c 444.0799 19.7652 451.0925 17.0165 451.1645 16.9997
\c 451.9037 16.698 452.7518 17.05 453.0501 17.7875
\c 453.3501 18.5417 452.9981 19.3797 452.2573 19.6814
\o 
\m 148.3922 5.787
\c 139.9886 8.6195 133.0331 12.9772 128.2379 15.9773
\l 126.6239 16.9997
\c 124.1886 18.5081 121.7282 19.43 119.0113 19.8155
\c 125.3401 21.7932 134.5197 18.7428 141.0076 14.4689
\c 144.0463 12.4744 149.371 9.2397 155.2807 7.4798
\c 155.2372 5.0328 150.8309 5.4016 148.3922 5.787
\o 
\m 197.2755 13.4298
\c 186.45 6.5245 178.1486 2.0662 162.0452 3.0216
\c 160.9089 3.0886 159.7943 3.2227 158.6898 3.3568
\c 162 3.9602 163.6224 4.6976 164.5375 5.653
\c 165.89 5.9044 169.2153 7.2452 170.4991 7.8653
\c 180.9744 12.8599 195.6397 20.754 204.0198 20.5864
\c 208.9809 20.5026 211.4463 19.8993 212.6397 19.4132
\c 207.8529 18.7931 202.5516 16.7986 197.2755 13.4298
\o 
\m 228.4849 7.748
\c 228.1296 6.6921 227.3335 6.3066 226.0463 6.5413
\c 225.2267 6.7089 224.982 7.0273 224.858 7.3122
\c 224.7373 7.5636 224.6853 7.8988 224.6853 8.2676
\c 224.6853 9.4576 225.2384 11.0833 225.8669 12.3906
\c 225.8669 12.3906 228.4748 10.966 228.6642 8.9045
\c 228.7011 8.5022 228.6022 8.1 228.4849 7.748
\o 
\m 291.1166 3.0216
\c 275.01 2.0662 266.7102 6.5245 255.883 13.4298
\c 250.6086 16.8153 245.3056 18.7931 240.5155 19.4132
\c 241.7071 19.8993 244.1726 20.5026 249.132 20.5864
\c 257.5121 20.754 272.1791 12.8599 282.6543 7.8653
\c 283.9399 7.2452 285.2656 6.8429 286.6182 6.5748
\c 287.5316 5.6362 290.0121 3.5747 294.4553 3.3568
\c 293.3558 3.2227 292.2446 3.0886 291.1166 3.0216
\o 
\m 326.5346 16.9997
\l 324.9239 15.9773
\c 320.1288 12.9772 313.18 8.6195 304.7797 5.787
\c 302.3478 5.4016 297.9146 5.0161 297.8761 7.4798
\c 303.7808 9.2397 309.1072 12.4744 312.1459 14.4689
\c 317.3952 17.9215 324.8569 19.5305 331.1906 19.145
\c 329.5934 18.6422 328.0581 17.9383 326.5346 16.9997
\o
\s
\endinput

